SoftBinary Coding: A New Information-Theoretic Neural Compression Paradigm

Neural compression is currently dominated by Nonlinear Transform Coding (NTC), which maps data to real-valued latents via continuous transforms. Despite its success, NTC suffers from train-test mismatch due to non-differentiable quantization, a ``smoothness bias" inherent in continuous transforms that precludes optimality for certain sources, and a loss of ``shaping gain" due to the complexity of including high-dimensional vector quantization. We propose SoftBinary Coding (SBC), an end-to-end learning paradigm that bypasses these limitations by using a stochastic binary latent space. In the spirit of vector quantization, SBC employs discrete representations and compresses them through a novel fast binary channel simulation scheme, for which we provide a proof of rate optimality. Experimental gains on information-theoretic sources provide both theoretical and practical closure to NTC's limitations, establishing discrete binary structures as a viable path toward reaching optimal rate--distortion bounds. Surprisingly, SBC also achieves state-of-the-art performance on vector quantization of i.i.d. sources, exceeding Trellis Coded Quantization of the Gaussian source.

==> datapoints/circle/e-d_bound.dat <==
7.502900 -40.000000
7.390359 -39.322034
7.277782 -38.644068
7.165051 -37.966102
7.052412 -37.288136
6.939773 -36.610169
6.827147 -35.932203
6.714554 -35.254237
6.601884 -34.576271
6.489250 -33.898305
6.376638 -33.220339
6.264015 -32.542373
6.151355 -31.864407
6.038731 -31.186441
5.926114 -30.508475
5.813477 -29.830508
5.700801 -29.152542
5.588137 -28.474576
5.475450 -27.796610
5.362757 -27.118644
5.250046 -26.440678
5.137316 -25.762712
5.024565 -25.084746
4.911787 -24.406780
4.799022 -23.728814
4.686220 -23.050847
4.573383 -22.372881
4.460499 -21.694915
4.347568 -21.016949
4.234568 -20.338983
4.121502 -19.661017
4.008350 -18.983051
3.895103 -18.305085
3.781741 -17.627119
3.668297 -16.949153
3.554711 -16.271186
3.440944 -15.593220
3.326963 -14.915254
3.212731 -14.237288
3.098201 -13.559322
2.983344 -12.881356
2.868150 -12.203390
2.752464 -11.525424
2.636187 -10.847458
2.519248 -10.169492
2.401581 -9.491525
2.282880 -8.813559
2.163094 -8.135593
2.041833 -7.457627
1.918938 -6.779661
1.793857 -6.101695
1.666095 -5.423729
1.534919 -4.745763
1.398376 -4.067797
1.242819 -3.389831
1.062637 -2.711864
0.855605 -2.033898
0.613595 -1.355932
0.330697 -0.677966
0.000002 0.000000

==> datapoints/circle/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0100               2.00000          1.00000          0.00004          0.00000          0.00000          0.00000
0101               4.00000          2.00000          0.00004         -0.00000          0.00000          0.00000
0102               8.00000          2.76052          2.01191         -7.17467          2.00025         -7.21091
0103              16.00000          3.29714          2.59496        -10.45612          2.58522        -10.50657
0104              32.00000          3.81544          3.03174        -13.01688          3.00015        -12.92811
0105              64.00000          4.32552          3.59844        -16.36005          3.58518        -16.35720
0106             128.00000          4.85672          4.09867        -19.22682          4.08856        -19.20728
0107             256.00000          5.38252          4.59198        -21.85777          4.58743        -22.06793
0108             512.00000          5.97342          5.05111        -24.59725          5.04989        -24.42787
0109            1024.00000          6.64737          5.49843        -26.69765          5.49586        -26.48000
0110            2048.00000          7.42690          6.02226        -28.76072          6.02286        -28.62921

==> datapoints/circle/ntc_f_nl2.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0111               2.00000          1.00000          0.00007         -0.00000          0.00000          0.00000
0112               4.00000          2.00000          0.00010         -0.00000          0.00000          0.00000
0113               8.00000          2.75806          2.02233         -7.26239          2.00000         -7.22357
0114              16.00000          3.29059          2.61001        -10.52818          2.58532        -10.54737
0115              32.00000          3.80761          3.04933        -13.07045          3.00039        -12.97127
0116              64.00000          4.30994          3.61488        -16.43650          3.58534        -16.45056
0117             128.00000          4.81811          4.18587        -19.82115          4.17001        -19.94540
0118             256.00000          5.31620          4.61559        -22.43358          4.58617        -22.43870
0119             512.00000          5.81773          5.11890        -25.44928          5.08935        -25.45880
0120            1024.00000          6.32031          5.61301        -28.43062          5.58803        -28.44595
0121            2048.00000          6.83494          6.11143        -31.41519          6.09013        -31.38254

==> datapoints/circle/sb_nl4.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0002               2.00000          1.00000          0.00000         -0.00000          0.00001          0.00000
0004               4.00000          1.84912          0.75861         -2.63404          0.77782         -2.62933
0007               8.00000          2.51257          1.70371         -6.94186          1.72829         -6.94096
0010              16.00000          3.03398          2.27677        -10.23874          2.29772        -10.23459
0013              32.00000          3.57374          2.85532        -13.47737          2.88230        -13.47418
0016              64.00000          4.06112          3.32571        -16.38624          3.34425        -16.38150
0019             128.00000          4.64324          3.64892        -18.08652          3.66282        -18.08743
0022             256.00000          5.54978          3.82625        -18.70789          3.83550        -18.70557
0026             512.00000          7.22634          3.91391        -18.88093          3.91975        -18.87539
0030            1024.00000         10.51643          3.95582        -18.92326          3.95955        -18.91767
0033            2048.00000         17.06728          3.97727        -18.93360          3.97960        -18.92869

==> datapoints/circle/sb_nl8.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0035               2.00000          1.00000          0.00000          0.00000          0.00013          0.00000
0037               4.00000          1.85021          0.75591         -2.61893          0.77525         -2.61937
0042               8.00000          2.51276          1.70183         -6.93080          1.72635         -6.92956
0044              16.00000          3.03447          2.27827        -10.24456          2.29854        -10.23992
0046              32.00000          3.57460          2.85407        -13.46470          2.88044        -13.46526
0050              64.00000          4.06141          3.32948        -16.40678          3.34761        -16.40305
0053             128.00000          4.57910          3.87551        -19.58860          3.90910        -19.57882
0055             256.00000          5.09915          4.38427        -22.52980          4.42206        -22.53259
0060             512.00000          5.59015          4.89994        -25.69257          4.93510        -25.68909
0062            1024.00000          6.10652          5.37945        -28.47693          5.40220        -28.47858
0064            2048.00000          6.64961          5.89542        -31.32817          5.94322        -31.35702

==> datapoints/iid_gaussian/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0049               1.00000          1.00018          0.00003          0.00731          0.00000          0.00079
0050               1.41421          1.37009          0.35775         -1.37975          0.23309         -0.94752
0051               2.00000          1.68802          0.90193         -4.00484          0.84729         -3.76372
0052               2.82843          1.95791          1.22729         -5.86945          1.21934         -5.83156
0053               4.00000          2.21020          1.48825         -7.41195          1.48718         -7.42910
0054               5.65685          2.46179          1.73763         -8.92586          1.73888         -8.93493
0055               8.00000          2.71205          1.98961        -10.44675          1.98868        -10.43730
0056              11.31371          2.96169          2.24093        -11.95665          2.23954        -11.94979
0057              16.00000          3.21242          2.49289        -13.47371          2.49552        -13.48662
0058              22.62742          3.46214          2.74492        -14.97594          2.74413        -14.98508
0059              32.00000          3.71116          2.99461        -16.47390          2.99218        -16.48434
0060              45.25483          3.96175          3.24304        -17.97818          3.24198        -17.98471
0061              64.00000          4.21194          3.49320        -19.47097          3.49219        -19.48998
0062              90.50967          4.46162          3.74183        -20.97896          3.74089        -20.98922
0063             128.00000          4.71201          3.99137        -22.49759          3.98942        -22.48317
0064             181.01934          4.96201          4.23927        -23.98088          4.23745        -23.97648



==> datapoints/iid_gaussian/sb_nl32.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0003               1.00000          0.95726          0.22655         -1.36258          0.23499         -1.35889
0005               1.41421          1.22003          0.42823         -2.51903          0.43848         -2.51824
0008               2.00000          1.46398          0.73901         -4.40712          0.75935         -4.40520
0011               2.82843          1.71667          0.97525         -5.81480          0.99558         -5.81195
0015               4.00000          1.97218          1.22727         -7.29953          1.26090         -7.29671
0018               5.65685          2.23275          1.47017         -8.70291          1.50334         -8.69968
0019               8.00000          2.49416          1.73236        -10.21247          1.77785        -10.20475
0023              11.31371          2.75829          2.00569        -11.77042          2.06683        -11.76896
0026              16.00000          2.99057          2.26358        -13.42588          2.36043        -13.42217
0030              22.62742          3.24742          2.51047        -14.87196          2.60267        -14.87242
0031              32.00000          3.51330          2.78419        -16.42354          2.85264        -16.40844
0036              45.25483          3.76475          3.02310        -17.85466          3.09807        -17.80079
0039              64.00000          4.01642          3.29632        -19.48786          3.38517        -19.47157
0042              90.50967          4.24896          3.54800        -21.11002          3.63160        -21.07773
0044             128.00000          4.50109          3.78777        -22.53923          3.87460        -22.20831
0047             181.01934          4.76794          4.01776        -23.82559          4.10694        -23.59208

==> datapoints/iid_uniform/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0049               8.00000          2.71143          1.99050        -10.45136          1.99197        -10.46088
0050              11.31371          2.96131          2.24025        -11.96036          2.24103        -11.96105
0051              16.00000          3.21228          2.49057        -13.46140          2.49215        -13.46708
0052              22.62742          3.46172          2.74280        -14.95312          2.74248        -14.97761
0053              32.00000          3.71183          2.99636        -16.48703          2.99537        -16.49962
0054              45.25483          3.96174          3.24441        -17.98763          3.24196        -17.98466
0055              64.00000          4.21190          3.49220        -19.48942          3.49064        -19.48090
0056              90.50967          4.46160          3.74372        -21.00313          3.74123        -20.99137
0057             128.00000          4.71214          3.99353        -22.50300          3.99111        -22.49256
0058             181.01934          4.96184          4.24373        -24.00446          4.24250        -24.00789
0059             256.00000          5.21227          4.49561        -25.52280          4.49378        -25.51815
0060             362.03867          5.46229          4.73531        -26.96934          4.73560        -26.97409
0061             512.00000          5.71266          4.98739        -28.49170          4.98633        -28.48139
0062             724.07734          5.96253          5.24121        -30.00813          5.23859        -30.00085
0063            1024.00000          6.21218          5.49407        -31.53848          5.49364        -31.53848
0064            1448.15469          6.46288          5.73284        -32.96905          5.73264        -32.97353

==> datapoints/iid_uniform/sb_nl32.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0003               8.00000          0.66676         -0.00000        -10.79123          0.00020        -10.79029
0006              11.31371          0.89955          0.27921        -12.60969          0.28860        -12.60638
0007              16.00000          1.10648          0.52322        -14.38255          0.53384        -14.38106
0010              22.62742          1.31527          0.68021        -15.51817          0.68962        -15.51515
0014              32.00000          1.55746          0.78582        -16.17734          0.80251        -16.13311
0016              45.25483          1.79461          1.15671        -18.50916          1.17410        -18.50627
0019              64.00000          2.01227          1.37809        -20.03968          1.39409        -20.03580
0024              90.50967          2.24222          1.54232        -21.11657          1.55580        -21.11417
0025             128.00000          2.50101          1.76041        -22.37624          1.78173        -22.37129
0029             181.01934          2.73957          2.06693        -24.29942          2.09038        -24.29834
0031             256.00000          2.96667          2.30528        -25.87784          2.32515        -25.87461
0036             362.03867          3.20693          2.47708        -26.95522          2.49533        -26.95514
0038             512.00000          3.48033          2.62471        -27.76989          2.63927        -27.77259
0042             724.07734          3.70633          3.00590        -30.14420          3.03272        -30.14374
0044            1024.00000          3.94429          3.26721        -31.79666          3.28684        -31.78969
0048            1448.15469          4.19387          3.46187        -32.96305          3.47766        -32.96102

==> datapoints/ramp/e-d_bound.dat <==
7.640236 -30.791812
6.636588 -27.781513
6.047950 -26.020600
5.629208 -24.771213
5.303547 -23.802112
5.036749 -23.010300
4.810564 -22.340832
4.614096 -21.760913
4.440317 -21.249387
4.284428 -20.791812
4.143006 -20.377886
4.013524 -20.000000
3.894062 -19.652379
3.783129 -19.330532
3.679540 -19.030900
3.582342 -18.750613
3.490754 -18.487323
3.404130 -18.239087
3.321928 -18.004276
3.243690 -17.781513
3.169024 -17.569620
3.097592 -17.367586
3.029104 -17.174534
2.963304 -16.989700
2.899969 -16.812412
2.838899 -16.642079
2.779921 -16.478175
2.722878 -16.320232
2.667630 -16.167832
2.614050 -16.020600
2.562026 -15.878196
2.511453 -15.740313
2.462239 -15.606673
2.414298 -15.477023
2.367551 -15.351132
2.321928 -15.228787
2.277362 -15.109795
2.233792 -14.993976
2.191162 -14.881166
2.149419 -14.771213
2.108516 -14.663974
2.068407 -14.559320
2.029049 -14.457128
1.990403 -14.357286
1.952433 -14.259687
1.915103 -14.164234
1.878380 -14.070834
1.842233 -13.979400
1.806634 -13.889852
1.771553 -13.802112
1.736966 -13.716111
1.702845 -13.631779
1.669168 -13.549054
1.635912 -13.467875
1.603053 -13.388186
1.570571 -13.309932
1.538446 -13.233064
1.506656 -13.157533
1.475184 -13.083292
1.444009 -13.010300
1.413114 -12.938514
1.382481 -12.867896
1.352092 -12.798407
1.321928 -12.730013
1.291973 -12.662679
1.262210 -12.596373
1.232621 -12.531064
1.203180 -12.466723
1.173771 -12.403322
1.144362 -12.340832
1.114954 -12.279229
1.085545 -12.218487
1.056137 -12.158584
1.026728 -12.099495
0.997320 -12.041200
0.967911 -11.983677
0.938503 -11.926905
0.909094 -11.870866
0.879685 -11.815542
0.850277 -11.760913
0.820868 -11.706962
0.791460 -11.653674
0.762051 -11.601032
0.732643 -11.549020
0.703234 -11.497623
0.673825 -11.446828
0.644417 -11.396620
0.615008 -11.346986
0.585600 -11.297912
0.556191 -11.249387
0.526783 -11.201399
0.497374 -11.153934
0.467966 -11.106983
0.438557 -11.060534
0.409148 -11.014576
0.379740 -10.969100
0.350331 -10.924095
0.320923 -10.879552
0.291514 -10.835461
0.000009 -10.791812

==> datapoints/ramp/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0481              16.00000          1.33333          0.00016        -10.79180          0.00000        -10.79181
0482              32.00000          2.66667          0.00012        -10.79180          0.00000        -10.79181
0483              64.00000          4.22201          2.63642        -16.01714          2.57665        -15.89919
0484             128.00000          5.27432          3.81709        -19.40812          3.80761        -19.40865
0485             256.00000          6.30486          4.88397        -22.52646          4.87899        -22.54160
0486             512.00000          7.29422          5.70396        -25.03386          5.69946        -25.06575
0487            1024.00000          8.33851          6.23336        -26.62066          6.23185        -26.86706
0488            2048.00000          9.96499          6.77365        -27.76860          6.77293        -28.07259
0489            4096.00000         12.69894          7.20861        -28.51677          7.20822        -28.72730
0490            8192.00000         17.67528          7.62089        -28.90672          7.61918        -29.10960


==> datapoints/ramp/sb_nl4.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0091              16.00000          1.33334         -0.00000        -10.79178          0.00000        -10.79178
0095              32.00000          2.65701          0.16567        -11.08717              nan              nan
0099              64.00000          3.91966          2.20537        -15.72095          2.22942        -15.72062
0101             128.00000          5.00128          3.34036        -18.86860          3.36211        -18.87071
0103             256.00000          6.45159          3.73707        -19.74546          3.74947        -19.74487
0107             512.00000          9.09501          3.88654        -19.92559          3.89369        -19.92372
0111            1024.00000         14.35822          3.96220        -19.93433          3.96562        -19.93389
0114            2048.00000         24.69204          3.99544        -19.95431          3.99615        -19.95421
0117            4096.00000         45.30105          3.99759        -19.96374          3.99780        -19.96547
0119            8192.00000         87.89171          3.98603        -19.89599          3.98663        -19.89670


==> datapoints/ramp/sb_nl8.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0243              16.00000          1.33334          0.00000        -10.79178          0.00002        -10.79178
0245              32.00000          2.63980          0.44093        -11.62950          0.45699        -11.62910
0248              64.00000          3.91954          2.20793        -15.72776          2.23172        -15.72658
0250             128.00000          5.00092          3.33845        -18.86458          3.36014        -18.86499
0254             256.00000          6.02824          4.38873        -21.93524          4.41275        -21.93623
0256             512.00000          7.01822          5.44119        -25.11431          5.46585        -25.11581
0260            1024.00000          7.99589          6.45275        -28.21896          6.47935        -28.22121
0264            2048.00000          9.43898          6.79778        -28.89528          6.82738        -28.89523
0267            4096.00000         11.81206          7.89888        -30.19830          7.90508        -30.19805
0269            8192.00000         16.42420          7.95991        -29.85799          7.96053        -29.85704


==> datapoints/wyner_ziv_discus/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0052              33.40000          3.03603          0.00005        -10.42166          0.00000        -10.41440
0053              35.90000          3.20512          1.69795        -13.65880          1.67348        -13.69938
0054              36.30000          3.60708          2.57876        -15.45874          2.57693        -15.47004
0055              38.10000          3.65606          2.66955        -15.85519          2.66627        -15.85380
0056              45.30000          3.75827          2.83298        -16.88684          2.82261        -16.84984
0057              53.80000          3.97202          3.11536        -17.98082          3.11255        -17.96553
0058              64.00000          4.11777          3.29035        -18.84192          3.28810        -18.87271
0059              76.10000          4.26054          3.45535        -19.72709          3.45386        -19.74681
0060              90.50000          4.39909          3.60942        -20.56921          3.60557        -20.57092
0061             107.60000          4.53390          3.76347        -21.44070          3.75832        -21.42186


==> datapoints/wyner_ziv_discus/sb_nl32.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0002              28.10000          2.55465          0.00026        -10.41420          0.01248        -10.41451
0005              29.10000          2.33678          1.27956        -14.39729          1.29516        -14.38877
0008              32.00000          2.43284          1.37581        -14.81062          1.39017        -14.80280
0012              34.90000          2.52095          1.44666        -15.11705          1.46028        -15.10457
0014              38.10000          2.61789          1.50377        -15.33990          1.51639        -15.32590
0016              45.30000          2.78675          1.87562        -16.96517          1.89832        -16.94155
0019              53.80000          2.93530          2.07874        -17.98023          2.10020        -17.96432
0024              64.00000          3.08256          2.21559        -18.68175          2.23529        -18.65757
0027              76.10000          3.23736          2.33400        -19.25523          2.37134        -19.23808
0028              90.50000          3.39359          2.44142        -19.77934          2.45414        -19.62924
0033             107.60000          3.56660          2.53134        -20.16762          2.57755        -20.12999
0036             128.00000          3.75637          2.61651        -20.50358          2.63513        -20.45206
0037             152.20000          3.87469          2.96295        -22.22544          2.98193        -21.92223
0041             181.00000          4.00425          3.16448        -23.33517          3.20334        -23.23107
0045             215.30000          4.14662          3.27474        -23.92587          3.31358        -23.65120
0048             256.00000          4.32121          3.40517        -24.46326          3.45691        -24.44950
0051             304.40000          4.52505          3.46874        -24.59655          3.49636        -24.33500


==> datapoints/wyner_ziv_isit/ntc_f_nl1.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0031              22.62742          2.26256          0.00003        -10.00902          0.00000        -10.00034
0032              32.00000          3.57381          2.51884        -14.79402          2.51897        -14.81963
0033              45.25483          3.90502          3.03490        -17.13693          3.03124        -17.14263
0034              64.00000          4.19686          3.38435        -18.94988          3.37918        -18.93599
0035              90.50967          4.47355          3.69229        -20.61744          3.68880        -20.61967
0036             128.00000          4.74172          3.98119        -22.23857          3.97901        -22.24851
0037             181.01934          5.00413          4.25775        -23.83512          4.25643        -23.83998
0038             256.00000          5.26192          4.53156        -25.44245          4.52845        -25.42854
0039             362.03867          5.51801          4.77927        -26.89712          4.77725        -26.89081
0040             512.00000          5.77191          5.04833        -28.47652          5.04599        -28.48382

==> datapoints/wyner_ziv_isit/sb_nl32.dat <==
index     lambda           loss             rate             distortion_dB    op_rate          op_distortion_dB
0001              22.62742          2.26283          0.00025        -10.00030          0.00930         -9.99887
0004              32.00000          2.53152          1.45264        -14.72174          1.46663        -14.71535
0008              45.25483          2.87000          1.99857        -17.15432          2.02090        -17.13856
0010              64.00000          3.16641          2.28130        -18.59186          2.29893        -18.53457
0015              90.50967          3.48693          2.49152        -19.58690          2.51897        -19.51777
0017             128.00000          3.85601          2.66874        -20.32660          2.69812        -20.23777
0020             181.01934          4.07574          3.21028        -23.20482          3.22655        -22.99530
0022             256.00000          4.40092          3.44262        -24.26736          3.47273        -24.10447
0026             362.03867          4.75921          3.71886        -25.41579          3.76304        -25.29412
0029             512.00000          5.05799          4.20208        -27.76842          4.24434        -27.18716

